How dark are filaments in the cosmic web?

The cold dark matter model predicts that dark matter haloes are connected by filaments. Direct measurements of the masses and structure of these filaments are difficult, but recently several studies have detected these dark-matter-dominated filaments using weak lensing. Here we study the efficiency of galaxy formation within the filaments by measuring their total mass-to-light ratios and stellar mass fractions. Specifically, we stack pairs of Luminous Red Galaxies (LRGs) with a typical separation on the sky of $8 h^{-1}$ Mpc. We stack background galaxy shapes around pairs to obtain mass maps through weak lensing, and we stack galaxies from the Sloan Digital Sky Survey (SDSS) to obtain maps of light and stellar mass. To isolate the signal from the filament, we construct two matched catalogues of physical and non-physical (projected) LRG pairs, with the same distributions of redshift and separation. We then subtract the two stacked maps. Using LRG pair samples from the BOSS survey at two different redshifts, we find that the evolution of the mass in filament is consistent with the predictions from perturbation theory. The filaments are not entirely dark: their mass-to-light ratios ($M/L = 351\pm137$ in solar units in the $r$-band) and stellar mass fractions ($M_{\rm stellar}/M = 0.0073\pm0.0030$) are consistent with the cosmic values (and with their redshift evolutions)

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
